The Factory and the Beehive. V. Chromospheric and Coronal Activity and Its Dependence on Rotation in Praesepe and the Hyades

Low-mass (< 1.2 Solar mass) main-sequence stars lose angular momentum over time, leading to a decrease in their magnetic activity. The details of this rotation-activity relation remain poorly understood. Using observations of members of the $\approx$700 Myr-old Praesepe and Hyades open clusters, we aim to characterize the rotation-activity relation for different tracers of activity at this age. To complement published data, we obtained new optical spectra for 250 Praesepe stars, new X-ray detections for ten, and new rotation periods for 28. These numbers for Hyads are 131, 23, and 137, respectively. The latter increases the number of Hyads with periods by 50%. We used these data to measure the fractional H$\alpha$ and X-ray luminosities, $\mathit{L}_{H\alpha}/\mathit{L}_{bol}$ and $\mathit{L}_X/\mathit{L}_{bol}$, and to calculate Rossby numbers $\mathit{R}_o$. We found that at $\approx$700 Myr almost all M dwarfs exhibit H$\alpha$ emission, with binaries having the same overall color-H$\alpha$ equivalent width distribution as single stars. In the $\mathit{R}_o-\mathit{L}_{H\alpha}/\mathit{L}_{bol}$ plane, unsaturated single stars follow a power-law with index $\beta = -5.9 \pm 0.8$ for $\mathit{R}_o > 0.3$. In the $\mathit{R}_o-\mathit{L}_X/\mathit{L}_{bol}$ plane, we see evidence for supersaturation for single stars with $\mathit{R}_o \lesssim 0.01$, following a power-law with index $\beta_{sup} = 0.5^{+0.2}_{-0.1}$, supporting the hypothesis that stellar coronae are being centrifugally stripped. We found that the critical $\mathit{R}_o$ value at which activity saturates is smaller for $\mathit{L}_X/\mathit{L}_{bol}$ than for $\mathit{L}_{H\alpha}/\mathit{L}_{bol}$. Finally, we observed an almost 1:1 relation between $\mathit{L}_{H\alpha}/\mathit{L}_{bol}$ and $\mathit{L}_X/\mathit{L}_{bol}$, suggesting that both the corona and the chromosphere experience similar magnetic heating.

==> MRT_Xsources.txt <==
Title: The Factory and the Beehive. V. Comparing Chromospheric and Coronal Activity Indicators in Praesepe and the Hyades
Authors: Nunez A., Agueros M.A., Curtis, J.L., Covey K.R., Douglas S.T., Chu, S.R., DeLaurentiis, S., Wang, M, Drake J.J.
Table: Addendum to the Praespe and Hyades X-ray Source Catalog
================================================================================
Byte-by-byte Description of file: MRT_Xsources.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label                Explanations
--------------------------------------------------------------------------------
   1- 15 I15    ---      SourceID             ? Catalog Source ID
  17- 20 A4     ---      Provenance           Provenance of X-ray information (1)
  22- 42 A21    ---      IAUname              ? IAU name
  44- 53 I10    ---      ObservationID        ? Observation ID
  55- 60 A6     ---      Instrument           Instrument used in the observation
  62- 73 F12.8  deg      RAdeg                Right ascension (J2000)
  75- 86 F12.8  deg      DEdeg                Declination (J2000)
  88- 99 F12.9  arcsec   PosErr               ? X-ray positional uncertainty
 101-112 F12.9  arcmin   OffAxis              ? Off-axis angle
 114-128 F15.9  ---      DetLikelihood        ? Detection likelihood (2)
 130-143 F14.8  ct       NetCountsBroad       ? Net counts in the broad band
 145-155 F11.9  ct.s-1   CountrateBroad       Net count rate in the broad band
 157-167 F11.9  ct.s-1 e_CountrateBroad       Mean error of net count rate in the broad band
 169-179 F11.9  ct.s-1   CountrateSoft        ? Net count rate in the soft band
 181-191 F11.9  ct.s-1 e_CountrateSoft        ? Mean error of net count rate in the soft band
 193-203 F11.9  ct.s-1   CountrateHard        ? Net count rate in the hard band
 205-215 F11.9  ct.s-1 e_CountrateHard        ? Mean error of net count rate in the hard band
 217-224 A8     ---      BandDefinitionBroad  Definition of broad band in keV
 226-232 A7     ---      BandDefinitionSoft   ? Definition of soft band in keV
 234-241 A8     ---      BandDefinitionHard   ? Definition of hard band in keV
 243-254 F12.9  ---      Hardness             [-1,1]? Hardness ratio (hard - soft) / (hard + soft)
 256-268 F13.6  s        ExposureTime         ? Exposure time
 270-270 I1     ---      VariabilityFlag      [0,2]? Variability flag (3)
 272-282 A11    mW.m-2   Xflux                Unabsorbed X-ray energy flux in the 0.1-2.4 keV band
 284-294 A11    mW.m-2 e_Xflux                mean error of unabsorbed X-ray energy flux
 296-298 A3     ---    r_Xflux                Source of X-ray energy flux calculation (4)
 300-300 I1     ---      FlareRemoved         [0,1] X-ray flare removed?
 302-301 I0     ---      QualityFlag          [mx]? Quality flag (5)
 303-325 A23    ---      MatchOptical         Name of optical counterpart
 327-337 F11.9  arcsec   Sep                  Separation between X-ray source and optical counterpart
--------------------------------------------------------------------------------
Note (1):	
	CIAO = Reduction of Chandra observation with CIAO
	R95 = Randich & Schmitt (1995)[1995A&A...298..115R]
	S01 = Stelzer & Neuhäuser (2001)[2001A&A...377..538S]
	S95 = Stern et al. (1995)[1995ApJ...448..683S]
	SAS = Reduction of XMM observation with SAS
Note (2): For Chandra (CIAO and CSC), it is the source significance; for all others, it is the maximum likelihood	
Note (3):	
	0 = No evidence of variability
	1 = Possibly variable
	2 = Definitely variable
Note (4):	
	ECF = From applying ECF
	SpecFit = From spectral fitting
Note (5):	
	m = Likely mismatch to optical counterpart
	x = Likely extended source
--------------------------------------------------------------------------------
                CIAO CXOU J031303.0+325345      27566 ACIS-S  48.26259314  32.89590119  0.104327970  0.174325260    38.344490000    92.74686619 0.010031700 0.001044280 0.009682680 0.001027675 0.000404610 0.000229130 0.5-7.0  0.5-2.0 2.0-7.0  -0.919778256   9948.025623 0 2.70655E-13 2.81747E-14 ECF 0  2MASS J03130280+3253470 3.262986325 
                CIAO CXOU J031303.8+325348      27566 ACIS-S  48.26593948  32.89674019  0.158590545  0.160908680    16.123898000    35.62256189 0.003853710 0.000649945 0.003124650 0.000573735 0.000636240 0.000280610 0.5-7.0  0.5-2.0 2.0-7.0  -0.661654555   9948.025623 0 1.1091E-13  1.87054E-14 ECF 0  2MASS J03130360+3253503 3.404005601 
                CSC  2CXO J032511.3+130033      17752 ACIS-S  51.29745706  13.00926093  0.758748746  0.153210376     2.971428571    11.81704110 0.001738133 0.000584949 0.001748694 0.000594615                         0.5-7.0  0.5-2.0 2.0-7.0  -1.000000000   6798.697322 0 1.81253E-14 6.09984E-15 ECF 0  2MASS J03251116+1300334 3.318349034 
                CIAO CXOU J035003.7+223528      29088 ACIS-S  57.515465    22.591321    0.057047     0.258490       13.2803        178.125747   0.01805070  0.00134945  0.01740840  0.00131635  0.00038229  0.00020270  0.5-7.0  0.5-2.0 2.0-7.0  -0.96         10797.03     0 5.177E-13   3.870E-14   ECF 0  2MASS J03500343+2235300 4.00850 
                CIAO CXOU J041603.8+185132      29061 ACIS-S  64.015995    18.858965    0.874487     2.638281        3.383119        8.122975   0.00085425  0.00032436  0.00035688  0.00021774  0.00049111  0.00024922  0.5-7.0  0.5-2.0 2.0-7.0   0.16          9812.93     0 2.605E-14   9.893E-15   ECF 0  2MASS J04160357+1851330 3.85107 
                CIAO CXOU J041613.3+185303      29061 ACIS-S  64.055571    18.884395    0.210581     0.211129        5.617728       11.000000   0.00114713  0.00035272  0.00103459  0.00033380  0.00009541  0.00011927  0.5-7.0  0.5-2.0 2.0-7.0  -0.83          9812.93     2 3.499E-14   1.076E-14   ECF 0  2MASS J04161310+1853042 3.29411 
108615805010005 4XMM 4XMM J042621.8+180000  861580501 EPIC    66.59094686  18.00013198  1.371005800 13.834080000   147.621700000    89.66552000 0.069329455 0.008856420 0.069329458 0.008319595                         0.2-12.0 0.2-2.0 2.0-12.0 -1.000000043   4762.052000 0 9.16258E-14 1.17046E-14 ECF 0  2MASS J04262170+1800009 1.863040602 
108527801010001 4XMM 4XMM J042736.0+153519  852780101 EPIC    66.90006721  15.58879600  1.901549900  0.141615500 40835.800000000 10113.44900000 0.496420000 0.005226146 0.492742358 0.005195925 0.003677615 0.000561216 0.2-12.0 0.2-2.0 2.0-12.0 -0.985183399  26616.100000 1 4.84539E-13 5.0609E-15  ECF 0  2MASS J04273587+1535211 2.528821515 
108637302010003 4XMM 4XMM J042756.8+190337  863730201 EPIC    66.98668837  19.06055198  1.930845100 10.820470000  1272.406000000   777.93300000 0.029681353 0.001289019 0.029213961 0.001236172 0.000467391 0.000365306 0.2-12.0 0.2-2.0 2.0-12.0 -0.968506050  61527.350000 0 4.12915E-14 1.79585E-15 ECF 0  2MASS J04275674+1903390 1.343360202 
108102306010013 4XMM 4XMM J043129.2+174306  810230601 EPIC    67.87175753  17.71869591  1.061921500 12.159720000   178.712100000   113.20743000 0.013072647 0.001647244 0.012472258 0.001374151 0.000600390 0.000709336 0.2-12.0 0.2-2.0 2.0-12.0 -0.908145657  20517.650000 0 4.35979E-14 5.55492E-15 ECF 0  2MASS J04312905+1743072 2.822852104 
108102306010004 4XMM 4XMM J043207.9+173952  810230601 EPIC    68.03319375  17.66453130  0.613356050  5.416434000  1037.664000000   551.64430000 0.068366900 0.003579110 0.066054827 0.003462981 0.002312075 0.000904320 0.2-12.0 0.2-2.0 2.0-12.0 -0.932362763  13460.000000 1 9.03537E-14 4.73015E-15 ECF 0  2MASS J04320795+1739522 0.868019838 
                CIAO CXOU J043237.8+190447      27574 ACIS-S  68.15775815  19.04664687  0.416475349  3.905453420     8.640173000    20.25731346 0.002183400 0.000495105 0.002109410 0.000481805                         0.5-7.0  0.5-2.0 2.0-7.0  -0.946451521   9770.944186 0 6.28383E-14 1.42491E-14 ECF 0  2MASS J04323784+1902480 0.243493131 
                CIAO CXOU J043240.9+190648      27574 ACIS-S  68.17056492  19.11348483  0.158497310  0.197246730    12.863236000    26.68703420 0.003032290 0.000591090 0.002819550 0.000565620 0.000211760 0.000175077 0.5-7.0  0.5-2.0 2.0-7.0  -0.860284827   9770.944186 0 8.72693E-14 1.70116E-14 ECF 0  2MASS J04324094+1906484 0.212255478 
                CIAO CXOU J043342.0+190050      27573 ACIS-S  68.42533286  19.01393449  0.345713056  0.206979760     4.893706300    10.00000000 0.001047000 0.000337400 0.001029490 0.000332370                         0.5-7.0  0.5-2.0 2.0-7.0  -1.000000000   9770.945074 0 3.01327E-14 9.71037E-15 ECF 0  2MASS J04334192+1900504 2.285229991 
108713904010020 4XMM 4XMM J043355.6+182250  871390401 EPIC    68.48141623  18.38096099  1.475695300 13.002730000    92.633490000    98.35807000 0.020625345 0.002726920 0.020034322 0.002505088 0.000591023 0.000755331 0.2-12.0 0.2-2.0 2.0-12.0 -0.942689637  16598.670000 0 2.43007E-14 3.21188E-15 ECF 0  2MASS J04335544+1822507 1.533244258 
                CIAO CXOU J043857.2+140620      27572 ACIS-S  69.73873230  14.10562202  0.070323479  0.201245080    53.835686000   124.65542790 0.013820200 0.001239400 0.011951400 0.001147650 0.001758750 0.000446560 0.5-7.0  0.5-2.0 2.0-7.0  -0.743438256   9770.945977 2 3.72869E-13 3.3439E-14  ECF 0  2MASS J04385729+1406202 0.028832784 
108632001010002 4XMM 4XMM J044025.5+163048  863200101 EPIC    70.10658769  16.51356440  0.362132300  9.209941000 21323.350000000  7838.51100000 0.156066200 0.001942802 0.155258149 0.001919028 0.000808071 0.000303002 0.2-12.0 0.2-2.0 2.0-12.0 -0.989644639 116867.400000 0 1.46421E-13 1.80639E-15 ECF 0  2MASS J04402546+1630495 1.830408460 
108632001010017 4XMM 4XMM J044037.1+163808  863200101 EPIC    70.15460903  16.63560442  0.575734850 11.520560000   417.412700000   356.37940000 0.007057720 0.000513066 0.006740221 0.000449548 0.000317499 0.000247271 0.2-12.0 0.2-2.0 2.0-12.0 -0.910027956 116867.400000 0 2.27296E-14 1.65085E-15 ECF 0  2MASS J04403699+1638088 1.705768621 
                CIAO CXOU J044851.8+155651      27612 ACIS-S  72.21590108  15.94774379  0.204852511  0.223469980     7.716517400    15.87539932 0.001689960 0.000427945 0.001463440 0.000398205 0.000200210 0.000158900 0.5-7.0  0.5-2.0 2.0-7.0  -0.759312355   9948.004261 0 4.55951E-14 1.1546E-14  ECF 0  2MASS J04485167+1556511 2.285229991 
                CIAO CXOU J053012.8+203849      27622 ACIS-S  82.55356007  20.64697093  0.198017830  0.566885466    18.864086150    40.87426889 0.004257610 0.000666525 0.003359530 0.000586105 0.000842117 0.000309605 0.5-7.0  0.5-2.0 2.0-7.0  -0.599149096   9947.977774 0 1.22534E-13 1.91826E-14 ECF 0  2MASS J05301288+2038486 0.640612123 
                CIAO CXOU J060327.2+240215      27623 ACIS-S  90.86365989  24.03758116  0.073059231  0.213613360    57.397040000   132.73553970 0.007227810 0.000627495 0.006746580 0.000606220 0.000483330 0.000166720 0.5-7.0  0.5-2.0 2.0-7.0  -0.866297091  19814.925270 0 2.08016E-13 1.80593E-14 ECF 0  2MASS J06032727+2402152 0.016263884 
                CIAO CXOU J065034.2-171152      28490 ACIS-S 102.64274917 -17.19785279  0.269059470  0.215474410     2.919254800     5.87349288 0.000580190 0.000248475 0.000566580 0.000240290                         0.5-7.0  0.5-2.0 2.0-7.0  -1.000000000  10934.943700 0 1.56535E-14 6.70386E-15 ECF 0  2MASS J06503435-1711504 2.235000000 
                CSC  2CXO J065219.2-284131      12394 ACIS-S 103.08028410 -28.69216807 28.303234260 18.500496110     4.000000000    37.07954806 0.001872680 0.000844542 0.002421839 0.000602137                         0.5-7.0  0.5-2.0 2.0-7.0  -1.000000000  19800.259210 0 1.12548E-14 5.0757E-15  ECF 0  2MASS J06521963-2841285 5.762586877 
108652608010098 4XMM 4XMM J082515.8+185439  865260801 EPIC   126.31591800  18.91088381  1.858606900  9.828291000    20.066480000    85.23487000 0.003128415 0.000682774 0.002635762 0.000515564 0.000492653 0.000447632 0.2-12.0 0.2-2.0 2.0-12.0 -0.685046353  60534.120000 0 3.38134E-15 7.39132E-16 ECF 0  2MASS J08251613+1854388 4.460573953 
108637102010120 4XMM 4XMM J083845.6+203934  863710201 EPIC   129.69038540  20.65964596  2.782700000  9.765467000     8.229559000    48.67284400 0.003621775 0.001011335 0.002984430 0.000734694 0.000637345 0.000448659 0.2-12.0 0.2-2.0 2.0-12.0 -0.648048120  30429.480000 0 3.91828E-15 1.11975E-15 ECF 0  2MASS J08384569+2039439 9.198159905 
108637102010101 4XMM 4XMM J083926.2+205144  863710201 EPIC   129.85952330  20.86246617  2.062975600 12.669940000    11.549570000    47.19703000 0.004662050 0.001167532 0.004322034 0.000973724 0.000340017 0.000644198 0.2-12.0 0.2-2.0 2.0-12.0 -0.854134175  30404.870000 0 6.10233E-15 1.55561E-15 ECF 0  2MASS J08392655+2051446 3.765461713 
108401340010009 4XMM 4XMM J083949.5+182051  840134001 EPIC   129.95646180  18.34762208  0.956369600  8.657400000   175.584300000   130.94589000 0.031281307 0.003592509 0.027871780 0.003064654 0.003409528 0.001874571 0.2-12.0 0.2-2.0 2.0-12.0 -0.782008629  10059.370000 0 3.36826E-14 3.85247E-15 ECF 0  2MASS J08394960+1820506 1.086359214 
108401340010020 4XMM 4XMM J084016.9+183630  840134001 EPIC   130.07043810  18.60834885  1.379332800 12.865170000    74.195480000    74.97072000 0.026979271 0.004248747 0.026349183 0.003842181 0.000630089 0.000759884 0.2-12.0 0.2-2.0 2.0-12.0 -0.953290928  10059.390000 0 3.64908E-14 5.68257E-15 ECF 0  2MASS J08401707+1836298 2.359401644 
108401340010021 4XMM 4XMM J084024.3+182711  840134001 EPIC   130.10160780  18.45323418  1.232261200  3.442488000    46.835080000    64.19965000 0.010260684 0.001785692 0.008943717 0.001512881 0.001316966 0.000866697 0.2-12.0 0.2-2.0 2.0-12.0 -0.743298480  10059.400000 0 1.10382E-14 1.90809E-15 ECF 0  2MASS J08402440+1827137 2.129240232 
108401340010052 4XMM 4XMM J084055.6+181444  840134001 EPIC   130.23180860  18.24566826  1.900187800 10.250820000     9.229414000    31.79260600 0.010033087 0.003301379 0.008262252 0.002365327 0.001770836 0.002303114 0.2-12.0 0.2-2.0 2.0-12.0 -0.647000825  10059.390000 0 1.14524E-14 3.73848E-15 ECF 0  2MASS J08405590+1814462 4.227501185 
108401340010023 4XMM 4XMM J084059.5+182203  840134001 EPIC   130.24794690  18.36767789  1.526692500  7.285149000    35.049360000    55.09306700 0.013272533 0.002856256 0.011671069 0.002178278 0.001601465 0.001283891 0.2-12.0 0.2-2.0 2.0-12.0 -0.758679841  10059.370000 0 1.27208E-14 2.86389E-15 ECF 0  2MASS J08405967+1822044 2.554718305 
108401340010033 4XMM 4XMM J084110.6+181605  840134001 EPIC   130.29431120  18.26827948  1.626139200 11.951980000    24.959310000    57.15572000 0.022607815 0.005100375 0.017199881 0.003390741 0.005407933 0.003810080 0.2-12.0 0.2-2.0 2.0-12.0 -0.521587256  10059.370000 0 2.62137E-14 5.71599E-15 ECF 0  2MASS J08411052+1816070 2.055933454 
108401340010027 4XMM 4XMM J084131.4+183003  840134001 EPIC   130.38109640  18.50106275  2.217229100 16.241260000    49.922690000    52.14837000 0.027711812 0.005703330 0.027711813 0.004801933                         0.2-12.0 0.2-2.0 2.0-12.0 -1.000000018   7212.132000 0 4.32193E-14 8.89491E-15 ECF 0  2MASS J08413154+1830021 1.970888526 
